Neuro-Symbolic Spatio-Temporal Reasoning

Knowledge about space and time is necessary to solve problems in the physical world: An AI agent situated in the physical world and interacting with objects often needs to reason about positions of and relations between objects; and as soon as the agent plans its actions to solve a task, it needs to consider the temporal aspect (e.g., what actions to perform over time). Spatio-temporal knowledge, however, is required beyond interacting with the physical world, and is also often transferred to the abstract world of concepts through analogies and metaphors (e.g., "a threat that is hanging over our heads"). As spatial and temporal reasoning is ubiquitous, different attempts have been made to integrate this into AI systems. In the area of knowledge representation, spatial and temporal reasoning has been largely limited to modeling objects and relations and developing reasoning methods to verify statements about objects and relations. On the other hand, neural network researchers have tried to teach models to learn spatial relations from data with limited reasoning capabilities. Bridging the gap between these two approaches in a mutually beneficial way could allow us to tackle many complex real-world problems, such as natural language processing, visual question answering, and semantic image segmentation. In this chapter, we view this integration problem from the perspective of Neuro-Symbolic AI. Specifically, we propose a synergy between logical reasoning and machine learning that will be grounded on spatial and temporal knowledge. Describing some successful applications, remaining challenges, and evaluation datasets pertaining to this direction is the main topic of this contribution.

==> readme-first-Instructions.txt <==
Attached the book template, which we'll be using for now.
 
Please unzip, keeping the folder structure intact. 
 
Important instructions:
* A dummy chapter template is created for you named chapter-dummy.
* Copy the chapter-dummy folder and name it as your chapter name (short folder name is preferred), suppose it's chapter-xyz.
* Then edit only in your subfolder(s). chapter-xyz/ 
    The main file is chap.tex.
* Many packages are included in main file (nesybook.sty). Don't add or remove packages on this file. 
* Just include your text file/style file in the main nesybook.sty file. 

* Most probably you don't need to include more packages. If you need to include additional packages or define macros, then do so *only* in chap.sty within your folder. Please keep in mind that all these definitions are global, i.e. make sure they are unique (e.g., by using your name as part of the macro command. Please avoid using additional packages. If you do need additional packages, we'll do our best to accommodate them, but in case of incompatibilities you may have to remove the use of your package.


Compiling paper source with latex:

* Using Overleaf (recommended):
    * Upload the zip in overleaf and verify the paths are okay. overleaf will automatically create the references and other stuff.


* Using local latex compiler:
    * Use BibTeX. To compile, do the compilation from the main folder. To get
    the chapter bibliography updated, you need to use the following sequence:
    pdflatex nesybook
    bibtex yourfolder/chap
    pdflatex nesybook
    pdflatex nesybook

    Note: 
    -- You need to run pdflatex twice after the bibtex call. To compile the whole template, including the bibtex calls.
    -- When running bibtex on yourfolder/chap you may get error like this: "I couldn't open database file " 
        and then something like yourfolder/reference.bib
    -- if you encounter this error just remove the yourfolder from line 8 of chap.aux file.
    -- after removing line 8 of chap.aux file will look like this: \bibdata{reference}


* After writing send the full latex package.

 
Note:
 
* Printing will be in greyscale, so please avoid color figures or make sure that they are very readable in greyscale.
 
* If you notice that you would have significantly more or fewer pages than originally planned, please let us know and we'll try to accommodate that.
 
* feel free to comment out all other chapter calls in the main file, which may speed up your latex calls.

* If you use \label command to refer your chapter or section, please add the first author's name in the label to make it unique and avoid the conflicts. E.g. \label{firstauthorfullname:section1} 
 
* eventually, you will only have to send us your folder(s).
 
Any problems with the template - feel free to contact me.
